F3B: A Low-Overhead Blockchain Architecture with Per-Transaction Front-Running Protection

Front-running attacks, which benefit from advanced knowledge of pending transactions, have proliferated in the blockchain space since the emergence of decentralized finance. Front-running causes devastating losses to honest participants and continues to endanger the fairness of the ecosystem. We present Flash Freezing Flash Boys (F3B), a blockchain architecture that addresses front-running attacks by using threshold cryptography. In F3B, a user generates a symmetric key to encrypt their transaction, and once the underlying consensus layer has finalized the transaction, a decentralized secret-management committee reveals this key. F3B mitigates front-running attacks because, before the consensus group finalizes it, an adversary can no longer read the content of a transaction, thus preventing the adversary from benefiting from advanced knowledge of pending transactions. Unlike other mitigation systems, F3B properly ensures that all unfinalized transactions, even with significant delays, remain private by adopting per-transaction protection. Furthermore, F3B addresses front-running at the execution layer; thus, our solution is agnostic to the underlying consensus algorithm and compatible with existing smart contracts. We evaluated F3B on Ethereum with a modified execution layer and found only a negligible (0.026%) increase in transaction latency, specifically due to running threshold decryption with a 128-member secret-management committee after a transaction is finalized; this indicates that F3B is both practical and low-cost.

==> review/FC23.txt <==
FC '23 Paper #37 Reviews and Comments
===========================================================================
Paper #37 F3B: A Low-Overhead Blockchain Architecture with Per-Transaction
Front-Running Protection


Review #37A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
MEV is a well-known and serious issue for blockchain protocols. While existing approaches often involve accepting that MEV will occur and look to mitigate the downside by structuring the process of MEV extraction so as to distribute value more fairly (potentially minimising the cost for honest participants), an alternative approach is to avoid the issue by having transactions initially be encrypted and only decrypted after being confirmed. Naive approaches to do this have serious  drawbacks. For example, if we have individual users simply send in a hash of their transaction to be recorded in the block and then send in the full transaction later (to be executed in the sequence order given by the hash), then, besides extra bandwidth and latency considerations, this leaves open the possibility that users can wait to see whether they wish to reveal transactions at all, i.e. whether circumstances become favourable. Alternative schemes such as Shutter require clients to pick a future block to derive the encryption key. The disadvantage of these schemes is that transactions can be revealed before being committed if their inclusion in the blockchain is sufficiently delayed.  

This paper presents a tidy scheme that avoids these issues. The basic idea is that users send in encrypted transactions to the blockchain and send different shares of the key needed to decrypt the transaction to different members of a decentralised "Secret Management Committee" (SMC). After the transaction is confirmed, a majority of the SMC can combine their shares to decrypt the relevant transaction. The authors also describe incentive schemes to help avoid spamming and collusion attacks. 

Some issues I had were: 
(1) Why is it okay to specify a fixed latency? Surely this is an expected value?
(2) The security analysis in the appendix is rather informal. 
(3) The claim seemed to be made that we are somehow overcoming the 100% latency increase of the most naive approach described above. It would be good to expand on this. Why is that exactly?

Comments for authors
--------------------
typo: 5.1 para 2 “underlying’s block” should be “underlying block’s”



Review #37B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper proposes F3B to mitigate blockchain front-running. F3B introduces a secret-management committee (SMC) in addition to the underlying consensus mechanism. Users send encrypted transactions, which are decrypted by SMC after confirmation. F3B is shown to have a low latency in the evaluation.

Comments for authors
--------------------
==*== Strength
+ Timely and important research topic
+ The evaluation is well done, covering latency, throughput, and costs

==*== Weakness
- Limited novelty: The idea of leveraging threshold encryption to mitigate front-running has already been discussed in the literature. Although this work is self-contained from system design to evaluation, the whole solution is similar to the existing work and hence doesn't appear very novel to me.
- Lack a comprehensive explanation and discussion on the implications of encrypted transactions (see my detailed comments)

==*== Comments for author
The statement of transaction encryption is vague. The authors only mention that inputs and smart contract address are encrypted. It is however unclear to me if the transaction sender is encrypted. If not, then I think it's important to clarify that a speculative attack is possible based on transaction senders. If the transaction sender is encrypted, then I don't understand how the spamming protection can work without revealing the sending account. If the storage deposit is paid with other accounts, then the linkage attack is possible. All these problems should be clearly outlined and discussed.

The overhead analysis (Section 5.3) is hand-wavy. First, it is well-known that the block confirmation time is not a fixed window but is variable following the transaction value (the underlying consensus mechanism also matters for sure). Second, the paper misses a discussion on the implications of delayed blockchain state, especially for smart-contract-enabled blockchains, which are more vulnerable to front-running attacks. The encrypted transactions imply that transactions are sent based on a possibly out-dated state. I am not sure if this will introduce new problems, could the authors please elaborate in the revised paper?

I'm not sure about the benefit of having a standalone SMC. The existence of SMC seems to downgrade the security of the consensus mechanism. Is it possible integrating SMC into consensus, and what is the downside?

Overall, I like the topic and appreciate that authors provide a complete solution with proper evaluations. However, this work lacks a thorough analysis and hence can be further improved before publication.



Review #37C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper deals with the important and well-studied problem of transaction front-running. This is a known attack operated through a selective ordering of block transactions. The paper presents several tools to mitigate the attack while the main one of them refers to the encryption of transactions. Front-running is mitigated by making commitments on the selected transactions before revealing their identity. The paper presents a prototype over the Ethereum networking showing good performance in terms of latency and throughput.

Comments for authors
--------------------
Thanks for submitting the paper to FC. The paper is well-written and the experimental setting is impressive with a comparison with an alternative solution. The authors also discuss interesting incentives to avoid spamming attacks which can be critical upon the use of encrypted transactions. 

I feel that section 5.2. with the protocol outline could be enhanced, providing more technical details. On the other hand, the background could be shorter.

Can the overhead in terms of time and communication be analyzed in addition to the evaluation? 

It is important to make sure that commitments are concise. It would be interesting to see if some ideas on periodic declarations such as in "Enforcing fairness in blockchain transaction ordering" by Orda can be considered



Review #37D
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper provides an architecture to defend against front-running attacks. Specifically, the authors use threshold encryption to enforce per-transaction execution. Concretely, the users use hybrid threshold encryption: users generates and uses a symmetric key k to generate transactions and then use TDH2 threshold encryption to encrypt k. The the ciphertext goes through the consensus layer.  After the ciphertext is ordered, the underlying plaintext is jointly obtained. 

In addition to the protocol, the authors---very briefly---mentioned two incentive approaches to defend spamming protection and provide SMC operational incentive. 

The authors also discussed the DKG problem for the threshold encryption.

Comments for authors
--------------------
The idea of using threshold encryption to preserve message ordering is originally due to the work of Reiter and Birman (1994), under a different name called causality preservation. It is not different from the security goal considered in the paper. 

The notion was refined by Cachin, Kursawe, Petzold, and Shoup (Crypto 2001), and a tagged threshold encryption is shown to be needed to satisfy the notion. 

The paper independently finds the same solution, but after more than 2 or 3 decades. So I really feel it is a pity that while the paper proposes a neat solution, the same idea has been proposed much earlier. That said, while I really like the story and the solution, there are no deltas between the paper and earlier works. 

Both TDH2 scheme and the decentralized DKG in [25] has been implemented in Kyber for many years?

I feel that there is no need to mention PVSS which you do not use, and no need to mention NIZK as you can use TDH2 in a black-box manner (in the sense that you did not modify TDH2). 

The paper fails to demonstrate the difference between this one and [31]. In the related work section, the authors only discussed what [31] is. 

Dahalia [38]? page 15


==> script/data/F3B_records.csv <==
n,rST1,dT1,rST2,dT2,rST4,dT4,rST8,dT8,rST16,dT16,rST32,dT32,rST64,dT64,rST128,dT128,rST256,dT256,rST512,dT512,rST1024,dT1024
8,147,15,116,22,141,26,149,31,150,39,166,42,214,53,249,71,327,121,636,179,1110,342
16,115,16,158,35,144,35,140,50,175,55,181,69,322,94,405,139,566,187,973,358,1939,629
32,157,34,190,70,194,72,225,101,264,119,300,149,432,178,615,207,959,337,1840,655,3505,1233
64,277,67,182,152,205,144,220,203,261,206,383,223,592,263,961,401,1668,687,3180,1252,6589,2454
128,214,180,316,357,369,314,373,342,439,334,668,369,1054,519,1783,767,3475,1375,6575,2574,12906,4870
128,256,189,304,359,311,310,322,415,413,340,621,345,984,488,1718,707,3344,1283,6239,2422,12645,4813
128,250,148,258,361,268,290,292,412,402,358,607,354,1012,412,1757,715,3306,1295,6315,2452,12874,4941


==> script/data/resharing_records.csv <==
nOld,nCommon,nNew,setupTime,resharingTime
8,8,0,287,358
8,8,1,298,388
8,8,1,287,374
8,8,1,278,391
8,7,1,290,362
8,6,2,280,426
8,8,2,304,434
16,16,0,806,862
16,16,1,853,933
16,16,1,810,917
16,15,1,838,895
16,15,1,839,945
16,12,4,832,945
16,16,4,849,1031
32,32,0,2743,3163
32,32,1,2751,3336
32,32,1,2785,3442
32,31,1,2735,3298
32,24,8,2823,3822
32,32,8,2829,4597
64,64,0,17975,24126
64,64,1,18046,23881
64,63,1,18695,23856
64,48,16,18947,28381
64,64,16,18301,35599
128,128,0,147121,186109
128,128,1,146701,191571
128,127,1,150155,192511
128,96,32,150664,227451
128,128,32,146724,283572

